A Modified Adaptive Data-Enabled Policy Optimization Control to Resolve State Perturbations

This paper proposes modifications to the data-enabled policy optimization (DeePO) algorithm to mitigate state perturbations. DeePO is an adaptive, data-driven approach designed to iteratively compute a feedback gain equivalent to the certainty-equivalence LQR gain. Like other data-driven approaches based on Willems' fundamental lemma, DeePO requires persistently exciting input signals. However, linear state-feedback gains from LQR designs cannot inherently produce such inputs. To address this, probing noise is conventionally added to the control signal to ensure persistent excitation. However, the added noise may induce undesirable state perturbations. We first identify two key issues that jeopardize the desired performance of DeePO when probing noise is not added: the convergence of states to the equilibrium point, and the convergence of the controller to its optimal value. To address these challenges without relying on probing noise, we propose Perturbation-Free DeePO (PFDeePO) built on two fundamental principles. First, the algorithm pauses the control gain updating in DeePO process when system states are near the equilibrium point. Second, it applies a multiplicative noise, scaled by a mean value of $1$ as a gain for the control signal, when the controller converges. This approach minimizes the impact of noise as the system approaches equilibrium while preserving stability. We demonstrate the effectiveness of PFDeePO through simulations, showcasing its ability to eliminate state perturbations while maintaining system performance and stability.

==> Figures/data/alg1.csv <==
Time,x1,x2,x3,x4,minsvd
0,-1.04646236645516,2.9740409480785,0.0384104434207376,-0.390243385796689,0.0069011831050833
1,-0.718077555440997,-0.281502683852213,-1.01420983260658,0.214946173484973,0.0399933826460302
2,0.794132765478996,-0.477101747994373,0.302477644015334,0.253397789742501,0.0364625640136407
3,-0.0334099677516741,0.522107575473722,0.267707431350415,-0.0602272022676981,0.0340173747366404
4,0.0377763722188238,0.170091363552953,0.0899170392348274,0.106815579248777,0.0312146809516439
5,-0.0405114370849529,0.368750385084728,0.0876648553166937,-0.0476693017847585,0.0288144941418465
6,0.0048636116827699,0.105691420853851,0.016149904118138,0.0615068686644822,0.0267568027486983
7,0.146966546535091,0.373611407141427,0.208173010279019,0.0332205322282511,0.0249730338656627
8,0.290942741973588,0.351294367785975,0.368218258285997,0.209815843606185,0.0235047084670351
9,-0.206355233445514,0.154648575147907,-0.0582193851185763,-0.0419280525097715,0.0221860275125311
10,0.210046922519254,0.0980672215434462,0.15193338126506,0.0899926576471078,0.0209977510444834
11,-0.191845427495227,-0.0783928033814416,-0.122758231528736,-0.0302374834070123,0.0199147153403335
12,0.24911157001076,-0.33773171399392,0.113945242514196,0.138549600391139,0.0190456027662729
13,0.255317050264138,0.358738946328241,0.374973825952966,0.0178616797547701,0.0183719345770048
14,-0.02820865876804,0.34854114333538,0.13679405787134,0.0421727103363634,0.0175734584043717
15,-2.22706190047904,-0.523183530150436,1.90723807626565,-2.28250413588083,0.0198476081451977
16,-0.858562498818673,-0.905664234175227,-0.49842247663982,-0.762566579959546,0.0217726829181902
17,-0.0310140554268815,-1.08861469277376,-0.434260116926474,-0.132628736231509,0.0214390631760305
18,-0.033801496609285,-0.336667209517572,-0.149707899439364,-0.189104789466462,0.0211569552732974
19,0.105691496127094,-0.425262151399831,-0.0372348503429369,0.088927372719134,0.0205313858276591
20,0.0153048996014135,-0.0586786671349033,0.0494798653685596,-0.0728425195437419,0.019899798902252
21,-0.102676033963558,0.216293529656424,-0.0296061283315133,-0.0940790055553222,0.0192847266456343
22,0.266464410221865,0.0923505354680398,0.218724388184625,0.152176540451246,0.0189330917308635
23,0.385915405805637,0.446186377696447,0.493162008064894,0.166541878033575,0.0184150354598381
24,-0.289976249199108,0.427805481159957,-0.0127754311403844,-0.0436448390013911,0.0178747555045077
25,-0.0570248617149539,-0.094556343795223,-0.119184904436512,0.0307634393966984,0.0173433799656022
26,0.0826465398713109,0.0201689126143885,0.0303663126929145,-0.0203935877326276,0.0168661287782675
27,0.272062451202199,0.344278799020253,0.290255881336155,0.0811696553056687,0.0163870379916442
28,-0.0783154862497913,0.415012349490746,0.0877075831322385,0.0235689828920643,0.0159453158625493
29,-0.0332221191299993,0.195390809517211,-0.0129125804315958,0.017051094514675,0.0155193834075813
30,0.128411485251278,-0.10367111029363,0.0574965300735516,0.130396834082721,0.0152610592562222
31,0.178085202679818,0.456033574910905,0.297992533693866,-0.0211162525454199,0.0149897294565905
32,-0.242600005192855,0.245950181444607,-0.112684048232691,-0.0293231861503597,0.014616287219172
33,-0.147929670684337,-0.342764475946456,-0.279601517005994,-0.0128951015407437,0.014263693748392
34,0.226861849665646,-0.102621592555066,0.118066717809411,0.0302083751419818,0.0139281568007069
35,0.222283189404029,0.424866964606721,0.339293282177883,0.0599791312110651,0.0136050983078824
36,-0.323138244761369,0.124130078926415,-0.187545661234232,-0.0465717173905645,0.0133055031329792
37,-0.0447150318787689,-0.244358001154308,-0.171940341709902,-0.0140718453509753,0.0130098438165847
38,0.251748894710078,-0.0559596063525708,0.198923023040075,0.0934817280519641,0.0127424396309802
39,-0.113919891826229,0.247397689667618,0.0274473158413453,-0.0782336267839418,0.0125169170272363
40,-0.272194233815209,-0.226796834937362,-0.298337700715621,-0.0579202284860754,0.0122563813139811
41,-0.0205778346071422,-0.476631365023365,-0.188329733218136,-0.0249694189312421,0.0120342794357404
42,4.02804973425475e-05,0.216684130082793,0.0157642725243382,-0.165148519143344,0.0121824393942245
43,-0.00617371581197806,-0.184067442766909,-0.0912527050240806,0.115117701353414,0.0120277303309008
44,-0.139777077971959,-0.106163430940426,-0.1534921689291,-0.109673493955797,0.0119052746061292
45,-0.231306555874278,-0.40204697591287,-0.338949111354516,-0.0724090875718042,0.0116808546164407
46,0.373813248251372,-0.141784918107986,0.199411001371429,0.0720591106086998,0.0114832980898323
47,-0.0546269536207001,0.314810598033038,0.103553416932545,-0.0575876812673148,0.0112934896705579
48,-0.224761879643197,-0.106006911644852,-0.216422927432905,-0.039806292302174,0.0110944848901895
49,0.00732929301744809,-0.363636015712038,-0.125730811841647,0.00463124099124229,0.0109024512855174
50,0.026594899946695,-0.313598767932504,-0.0393114599587912,-0.0204235764662289,0.0107146765111653
51,-0.00122941543815822,-0.130002288200703,0.00916605356215683,-0.0441287257503096,0.0105333886606524
52,0.21999805854056,0.0890458832325629,0.236138690893725,0.0687795911043174,0.0103602402292524
53,-0.212346437981373,0.20202177913361,-0.0670578760546015,-0.0928615200143543,0.0101945836124812
54,0.150596560456881,0.00749864221243531,0.0628869022196713,0.090129205146073,0.0100314296176426
55,-0.0821913035291177,0.241857952323249,0.016118056260185,-0.0572315148818995,0.0098884098809966
56,0.0568333924915831,0.102835718130265,0.0182974772841756,0.0558204334593717,0.00974446579700926
57,0.347583417213731,0.435176100145526,0.406557226011559,0.123545695702014,0.00959734060842356
58,-0.268533202143002,0.28491925076344,-0.0661459519537939,-0.0118008775966986,0.00957597392646001
59,0.330544685839894,-0.21837701831676,0.203436231427841,0.221671162523709,0.00962564226924024
60,-0.0991607937802711,0.246651618738872,0.0948380557163348,-0.101671974859761,0.00948525433762993
61,0.225515560812155,0.10591721808177,0.187349276547806,0.130820583604905,0.00934998102030546
62,-0.320779476015982,0.394744555681345,-0.133523338458466,-0.186778112680904,0.00937597724086103
63,-0.150966488996383,-0.256501318163239,-0.284902831444993,0.0347693616535189,0.00925684618222103
64,0.173340316138948,-0.0907673460252711,0.0665265010726448,0.0126456735137381,0.00913252850336723
65,0.0344962623677445,-0.176916942932808,0.0309460826337727,0.0685953777034749,0.00908779566650667
66,0.138361152671509,0.17292182276238,0.201125892073845,-0.0112647598312599,0.00896521500426847
67,0.171549160357624,0.122398862444399,0.212964867975106,0.143710389151585,0.00892899188865028
68,-0.240956213507182,0.0882556000150517,-0.0996051420789566,-0.0888469841940703,0.00881169180448319
69,0.0996584366326821,-0.00129911231208606,0.0111418873493419,0.0302489275250412,0.00870365117030011
70,-0.0395858427405597,-0.0356456393208787,-0.0580793681640855,-0.00124491986524246,0.00859206925246726
71,-0.0516265736848478,-0.186632090525165,-0.110082069830942,-0.00833578273534349,0.00848334739852821
72,0.0777113131815113,0.0822612948186456,0.0820355624413459,-0.0119491970364207,0.00839459785381169
73,-0.245963476568283,-0.102311288686356,-0.216594999024658,-0.0630481580522168,0.00829321266848017
74,0.149083669749227,-0.282289487258258,-0.0122218780101022,0.0561082725139419,0.00819219915994091
75,0.14044596928934,0.325098101157645,0.228711933568697,-0.0297370950547441,0.00811212506996858
76,-0.145275204197464,-0.087225079179901,-0.108090135632801,0.0758061931902279,0.00807133053471636
77,-0.369926867911079,-0.327147205110794,-0.406445510816292,-0.194557452652517,0.00805006128479545
78,0.0293215413506686,-0.6077492282359,-0.236151047294155,0.00794692076486922,0.00797701125309542
79,-0.178626714503942,-0.155394784681596,-0.220340842428053,-0.199557655050681,0.00807427245393235
80,0.203169324295013,0.0792426587533264,0.114535234111003,0.0397090632059398,0.00799465545825103
81,-0.0534072080529523,0.0969779513563507,0.0140730786715296,0.0114716438545221,0.00791281551891973
82,-0.221575212669728,-0.436809151800897,-0.279973647171714,-0.0215733237183371,0.0078381777460143
83,-0.0691034455030007,-0.402093175178697,-0.195912344056344,-0.111969087159142,0.00782113459322929
84,0.0242496263981921,-0.0368610397767236,0.0126707191163647,-0.0574772897416675,0.00775683965582123
85,-0.160253134725105,-0.367332936304472,-0.215164633073103,-0.0133256269919422,0.00767439906869178
86,-0.456355103977618,-0.767910442246509,-0.581454787544286,-0.221107990782124,0.00766226543765187
87,-0.177536592743185,-0.868454821242866,-0.47372823028344,-0.180903903877451,0.0077599540654893
88,-0.180510556377548,-0.611026741986143,-0.384919953759844,-0.188187545210572,0.00785645993806302
89,-0.00975986962702944,-0.187662336861465,-0.162406364081809,-0.13409872971898,0.00790547931341348
90,0.380596246932707,0.251891888172917,0.336254209432171,0.13782984434105,0.00783963608455486
91,0.185403526045672,0.256008735409703,0.31229309458342,0.166499920537473,0.00790118162456739
92,0.11936723010011,0.685868280657605,0.362786639408691,-0.00820264458915487,0.00782535964679697
93,-0.15125794037766,-0.0886513945261464,-0.106431642818434,0.122212530778434,0.00794118729741259
94,-0.0083672829371742,-0.232516724590139,-0.0839898108837694,-0.0482379740101943,0.00786434392806768
95,0.4086750769319,0.239505525297849,0.39291101073389,0.113315898129214,0.0077884061287319
96,-0.155827499225908,0.19503404539997,0.0347178222601001,0.0327131014608641,0.00781388673238933
97,0.269389014191688,0.119127916959175,0.257085228217312,0.11591549600554,0.00774723118078606
98,-0.237238522294929,0.12519117362027,-0.0823049800648899,-0.0765224239797196,0.00767735245899202
99,0.0744345037815137,-0.371559059143511,-0.0572247798316829,0.0910732215163255,0.00767735245899202


==> Figures/data/alg1NoProbe.csv <==
Time,x1,x2,x3,x4,minsvd
0,-1.04646236645516,2.9740409480785,0.0384104434207376,-0.390243385796689,0.0069011831050833
1,-0.718077555440997,-0.281502683852213,-1.01420983260658,0.214946173484973,0.0403953500129611
2,0.401365857626366,-0.70845410501331,-0.0849841605299738,0.101700211252673,0.0371534881708493
3,-0.105964956664361,0.119251761774012,-0.00530012465366558,-0.142843658622642,0.0340128256763765
4,-0.0119157429246897,-0.0947825540132948,-0.070125334858161,0.0410154080783067,0.0312692221308281
5,0.00756604517006994,-0.0221713414783374,0.0112722383799797,-0.00643551776708574,0.02887637939085
6,-0.00379560622336988,0.00118940063773661,0.00530277989008661,-0.010791937846419,0.0268182422742296
7,0.000536469216042116,0.0108082107857526,0.00301081816978161,0.0163823459479837,0.0250314575486697
8,-0.00200566467754179,-0.00912929461786267,0.00510886628928463,0.0124182288971416,0.0234686292875007
9,0.014631879345495,0.0129733915607666,-0.00766854573849817,-0.0251987273032943,0.0220961900234408
10,-0.00307851077971121,0.00631115518970904,-0.0179702164431667,0.0249989310848913,0.0208900275818177
11,0.0118148550755601,-0.0134890198829356,0.0107625493749139,-0.00627674202473682,0.0197937567091973
12,-0.013194361352498,-0.000709599845003956,0.000232690287454388,0.00427569454919621,0.0188058479328081
13,0.00118169814667871,-0.00187023657323759,-0.00878698102190852,0.000901944846764321,0.0179128482243468
14,0.00846884919164245,0.00484867736420006,0.00152683251006713,-0.0132661950932332,0.0170987487623238
15,-2.28366748490477,-0.544217050403147,1.83625811912387,-2.36589151617509,0.0180911707207735
16,-0.993089679228392,-1.09964872796462,-0.687424314024799,-0.794547613540599,0.0204368671126754
17,-0.0441494672378329,-1.08924777222191,-0.493459363095673,-0.212265380773024,0.021018672195799
18,-0.0637297998379288,-0.373649376970819,-0.21297259763929,-0.182852070176594,0.0209480026825828
19,-0.0245189230854064,-0.201090373252895,-0.118727145902423,-0.0375171771691044,0.0202139171516506
20,-0.00169855054078428,-0.0864790432790777,-0.0364794205846065,-0.0295342498693168,0.0195114193971946
21,-0.0176601110371978,-0.0240071168577555,-0.0275816482675001,-0.0178379667259759,0.0188439097009069
22,0.00571323345384763,-0.0472990962910099,-0.00132587929739789,-0.00145719504010296,0.0182159901409573
23,-0.000844796075148867,-0.00627554186223742,-0.0146774893153261,-0.0110888915460013,0.0176336861597412
24,-0.00601755848709363,-0.0237936306039105,-0.0100972943510971,0.0203257607285152,0.0170928160643884
25,-0.00397856730819437,-0.0112446862391614,-0.00175003989863278,-0.00148302332431255,0.0165749406233975
26,0.00760169839987718,-0.00531151775855785,-0.0128770996101764,-0.0170552119789667,0.0161002583826868
27,0.0128101798584446,-0.0213101666258091,-0.0219913319733183,-0.00341443629855792,0.0156458873179541
28,-0.00106631699256776,-0.000860062751896047,-0.0119824963691693,0.0080938587736945,0.015211420920067
29,0.00816063184539315,-0.00936655423921425,-0.0141768127606213,0.00418659923069068,0.0148009074579713
30,0.00333272504824804,0.00365641608609554,-0.00922738661768029,0.00796373198344186,0.0144114156607741
31,0.0180106457015304,0.00272363800670472,0.0158457428383524,0.00522224518445424,0.0140419248044377
32,0.00965318596819249,0.00192194561417164,0.00752972840722444,-0.00557848033618992,0.0136918581452176
33,-0.000518873401335674,-0.00634858809741507,-0.0139025040906551,-0.00439579376263112,0.0133592951753799
34,-0.0100190457801931,-0.00846945693296268,-0.0100478942670618,0.00507127126789271,0.0130420837191734
35,-0.00216187203206001,-0.0171627765682549,-0.00298760823898873,0.000605200237221152,0.0127389664144734
36,0.0100026901181146,-0.00581704499574581,-0.00543536110343319,-0.00222524740139975,0.0124507923131311
37,-0.00470180961301092,-0.0126869745694062,-0.00907099813924888,0.0075201705457317,0.0121750109268236
38,-0.0184457085192346,-0.0036227125307987,0.010997325800008,0.00449657099785989,0.0119165871044326
39,0.00371446383401636,0.00338706510712396,-0.00189232890288849,-0.0103738532039919,0.0116655930864612
40,-5.4227269135411e-05,-0.00637720106715202,0.00595201530349748,-0.00266348622993368,0.0114225891235562
41,-0.00623845413494329,0.00966358353534915,0.0133501800578569,-0.00510816835093269,0.0111896298794493
42,0.00849552596376025,-0.00808563822015327,-0.00322192994342578,-0.00226837966199436,0.0109665196788142
43,-0.00430422749648883,-0.00755439001832533,-0.0158475143297955,-0.00298303751542215,0.0107520244692389
44,0.0182250183496178,0.000522132024543039,-0.00199974254816216,0.0113715474187972,0.0105452661004956
45,-0.000207737733210481,0.0139626426939954,0.00329903695856168,0.00463269555767269,0.0103464571294467
46,-0.00571292983966546,0.0103414180859401,-0.0131950224002199,-0.00801974572970748,0.0101567073204318
47,0.00985300869243527,-0.00974934802667816,-0.00575636795321032,-0.00778825627330222,0.00997442588900696
48,-0.011800675950416,0.0103697817634102,-0.00605430848482743,-0.0221228673603083,0.00980044018172824
49,-0.00202206724028967,-0.00362912036879877,0.00316145841383386,0.00580526054281647,0.00962940114599609
50,-0.000209867823716851,-0.0053227435048368,0.00995277432115786,-0.0140648730106102,0.00946402250056586
51,-0.0210780116565594,-0.00588419086258389,0.00475644486474919,-0.0119476820686756,0.00930382467606309
52,-0.000144923003530438,-0.0203676100993608,0.013424602249319,9.65715795322375e-05,0.00914989170497733
53,-0.0187396298768311,0.0145107512013669,-0.0118639039713902,-0.0260852943928742,0.00900507358283653
54,0.00659733300613696,-0.0255170016770719,-0.0226461694659735,0.0188071088339829,0.00886047696824966
55,-0.00497037283599906,0.0219603011912486,0.00196603075910273,-0.00796551471859087,0.00872044134550493
56,0.0214866420327305,0.00577361003844134,-0.00926364778521953,0.0161131979845687,0.00858426147104286
57,0.00159550942517615,0.0189205757033085,0.0158326172413144,0.00576145988100538,0.00845294775380946
58,-0.000812333776778057,0.0180303620341148,0.00452291295336175,0.0105190676685979,0.00832574464891322
59,-0.0062222304925601,0.00409697097481932,0.0132910455264449,0.0109006728995664,0.00820521819603146
60,-0.00779608739751484,0.0027369170398736,0.00988020678565953,-0.00119175797332532,0.00808511441640161
61,0.00730475507428081,0.00800026406486542,-0.0128035911396196,-0.0077828377186818,0.00797142595364521
62,0.00136681880021777,-0.00814587951475425,-0.0154352424731135,0.00285338009733929,0.00785769381940013
63,-0.00830634889018015,-0.0197554145800057,-0.00841912223455679,0.0111646405211499,0.00774910423955712
64,0.000484265791484538,0.00755156527703179,0.00399008147056331,-0.00297746404225759,0.00764153801174776
65,0.00810169501868841,-0.00947368171513114,0.0108788265722424,0.00149796532846887,0.0075369698177065
66,-0.00940256542064585,0.00834842280939681,0.00716763308928256,-0.00426054890754004,0.00743521976725071
67,-0.00571375089439257,0.00969618749356844,-0.0111087951173168,0.000593571333457288,0.00733616601810366
68,-0.00841431069844308,-0.00393631492875737,-0.000122998474710076,0.00410296389230184,0.00724041214855106
69,0.00976704791284259,-0.0129477064591311,-0.0146747181047923,0.0107624641229879,0.00714638101274073
70,0.0371461319628797,-0.00411136370725824,0.00479003428855182,0.00611364668731984,0.00705618147397048
71,0.0026440067420962,0.0133971827957178,-0.00224244101871449,0.00499409635912,0.00696686333382474
72,-0.00385310251523831,0.0106501223099232,0.0142949337270756,0.0201105572515031,0.00688540041615271
73,-0.00749792728688303,0.0249675939604617,0.00438922406140177,-0.0129975807233057,0.0068012571473501
74,0.00479651443589521,-0.00753604899228606,-0.0111426744765092,0.0103169902120227,0.00671838926160362
75,-0.00295954467353112,0.000207930620001103,0.00357122898409237,-0.0014930351987073,0.00663747555812279
76,-0.000381814686526879,0.00193264132367894,-0.00354852819667461,0.0128031255890775,0.00655929309612185
77,-0.00133914505949266,0.0150416789201528,0.00175482966151604,-0.00562005621070922,0.00648244136082954
78,0.00522210544921073,-0.0320483931506446,-0.00941378154783739,0.020355907308626,0.0064094043378889
79,0.00733015328993777,0.00753616634675276,-0.005893087413625,-0.0136999827857433,0.00633919436409095
80,-0.00669968484578266,-0.0114249427162579,-0.0069123217964828,0.00328649579207866,0.00626741061331816
81,-0.0108734940094875,-0.0223482013547896,-0.0106133711432129,-0.0157694360508516,0.00619766920962972
82,-0.010114911566189,-0.0297525991255941,-0.0113753410261984,-0.00800276884183993,0.00612882765238526
83,-0.00618705356224664,-0.0101794670785864,-0.00807025033631795,-0.00920029730720181,0.00606184031811095
84,-0.0201991113926679,-0.0103974824439789,0.0163940646099659,0.00452632890209047,0.00600068046730391
85,0.00471713186977105,-0.0161075682572449,0.00761667918327564,-0.0186329251177761,0.00593753076551877
86,-0.00552355598965266,-0.0163086370618945,0.0046958480363626,-0.0170058097815092,0.00587478453656072
87,-0.0133902036649179,0.00690960475078211,-0.000942378788392583,-0.0171197978699952,0.00581364314078111
88,0.0142023637357801,-0.020689334568557,-0.00137907760854451,0.00778321552072687,0.00575311427930723
89,0.0215759359840253,0.017813632008611,0.00167767851528777,-0.0078197518766862,0.00569721690438259
90,-0.0318761783352751,0.0202378848049591,-0.0182186923163966,0.00566008077663848,0.00564001996296156
91,0.0231473971817751,-0.0156229591188558,0.00316007998191336,0.000725179871608891,0.00558354086234665
92,-0.0133595942689691,0.00909037520797471,0.00851318259970976,-0.00927305993723251,0.00552771918383311
93,-0.000508574637322544,-0.00898666576565022,-0.0104716577842941,-0.0100526959445522,0.00547401708655973
94,-0.000824018050326578,-0.00382369903655678,-0.0215799775927016,-0.00624911607041067,0.00542179042380721
95,0.0103797043102523,-0.0183335096040432,-0.00165070569393509,0.0138560270804355,0.00536973194943501
96,-0.00993469366708358,0.0134102154993755,0.00358432192718537,-0.00160916319789946,0.0053181817100236
97,-0.00920146614220492,0.000545412299868837,-0.00460114682466701,0.00459547297550784,0.00526788217762617
98,-0.00390276773949019,-0.0195009363234946,-0.00126513048858216,-0.0081852014604498,0.00521822648307876
99,-0.000693100177112364,-0.0112463550766443,0.0043110389213043,-0.00327008682903512,0.00521822648307876


==> Figures/data/alg2.csv <==
Time,x1,x2,x3,x4,DeltaK,minsvd
0,-1.04646236645516,2.9740409480785,0.0384104434207376,-0.390243385796689,1.1,0.0069011831050833
1,-0.718077555440997,-0.281502683852213,-1.01420983260658,0.214946173484973,0.000105853003848788,0.0403953500129611
2,0.401365857626366,-0.70845410501331,-0.0849841605299738,0.101700211252673,0.000117952255487225,0.0371534881708493
3,-0.105964956664361,0.119251761774012,-0.00530012465366558,-0.142843658622642,9.29558863898457e-05,0.0340128256763765
4,-0.0119157429246897,-0.0947825540132948,-0.070125334858161,0.0410154080783067,7.742321735844e-05,0.0312692221308281
5,0.00756604517006994,-0.0221713414783374,0.0112722383799797,-0.00643551776708574,6.50618940477497e-05,0.0312692221308281
6,-0.00379127133207289,0.00119445546742063,0.00530758495452658,-0.0107907653922133,0,0.0312692221308281
7,0.000541259999297681,0.0108202046991632,0.00301872997938135,0.0163844585049208,0,0.0312692221308281
8,-0.0020189083717338,-0.00913786180261006,0.00509734828751381,0.0124169325033798,0,0.0312692221308281
9,0.014633546939334,0.0129588335931691,-0.00767334067651414,-0.025200226253769,0,0.0312692221308281
10,-0.00307713236418725,0.00631144545221368,-0.017969300398546,0.0249968898668011,0,0.0312692221308281
11,0.0118073019626285,-0.0134963505262666,0.0107545107963565,-0.00627827712376825,0,0.0312692221308281
12,-0.0131911506500631,-0.000716167506066203,0.000231924385717943,0.00427523643988238,0,0.0312692221308281
13,0.00118079512117204,-0.00186925171751466,-0.00878720717115242,0.000900700237791669,0,0.0312692221308281
14,0.00846898123823863,0.00484807937169441,0.0015264899564543,-0.0132657883400588,0,0.0312692221308281
15,-2.28366700986319,-0.544216695217231,1.83625860014046,-2.36589151448999,0,0.0312692221308281
16,-0.993089446671457,-1.09964746788733,-0.687423721807766,-0.794547544060778,0,0.0312507986112664
17,-0.0448885484378983,-1.09026244016485,-0.494310831833056,-0.212434273233982,5.95925738949104e-05,0.0307951248059533
18,-0.0638787293565871,-0.374904136446185,-0.213570429541977,-0.183076868780035,5.4538814076112e-05,0.0298544485649017
19,-0.024697217459038,-0.20176835764114,-0.119126545271379,-0.0377616279068934,5.05342862997898e-05,0.0287923357071146
20,-0.00176820616543417,-0.0869255184029172,-0.0367300841901362,-0.0296393668268693,4.68541670423636e-05,0.0287923357071146
21,-0.0176406981868813,-0.0241788744184811,-0.0276534605145999,-0.0178952447553602,0,0.0287923357071146
22,0.00570830936094597,-0.0473301906389271,-0.00135066919725231,-0.00147701327924593,0,0.0287923357071146
23,-0.000838903390276556,-0.00628773875340036,-0.0146826354742739,-0.0110878517878726,0,0.0287923357071146
24,-0.00601630036306145,-0.0237914857268959,-0.0100961219894594,0.0203247319824093,0,0.0287923357071146
25,-0.00398068308258321,-0.0112453219588084,-0.00175194920224758,-0.00148291684007568,0,0.0287923357071146
26,0.00760974837149565,-0.00530420855734195,-0.0128691766380985,-0.017053322138655,0,0.0287923357071146
27,0.012818869480282,-0.0212888115323043,-0.0219771741862612,-0.0034108548665262,0,0.0287923357071146
28,-0.00106551367180607,-0.000844754416045914,-0.0119755245978039,0.00809779492951349,0,0.0287923357071146
29,0.00816027010685291,-0.00936224981030727,-0.0141749238028826,0.00418859550101344,0,0.0287923357071146
30,0.00333294655229577,0.00365771285976936,-0.00922647134592295,0.00796410495388189,0,0.0287923357071146
31,0.0180047106128909,0.00271743051670557,0.0158395374091711,0.00522077374460058,0,0.0287923357071146
32,0.00964402880393493,0.00190132672642069,0.007515839526443,-0.00558170459570474,0,0.0287923357071146
33,-0.000517732018375657,-0.00636265956775519,-0.0139074774343513,-0.00439902995086296,0,0.0287923357071146
34,-0.0100192120020101,-0.00847157582306259,-0.010049144748203,0.00506922612983959,0,0.0287923357071146
35,-0.00216041842535264,-0.0171614213279198,-0.00298653055531177,0.000605513037870676,0,0.0287923357071146
36,0.010004516846645,-0.00581336251665016,-0.00543274398481845,-0.00222439994671276,0,0.0287923357071146
37,-0.00470147274231909,-0.0126838351647227,-0.00906943178293203,0.00752089578801164,0,0.0287923357071146
38,-0.0184452128715303,-0.00362097132962224,0.0109984211923366,0.00449715399893081,0,0.0287923357071146
39,0.00371538886775422,0.00338916916127451,-0.00189082198255571,-0.0103733837326373,0,0.0287923357071146
40,-5.37235668211429e-05,-0.0063752187980066,0.00595322033155065,-0.002662986561551,0,0.0287923357071146
41,-0.00623858662893941,0.00966440256053664,0.013350505862673,-0.0051079016645136,0,0.0287923357071146
42,0.00849584870296226,-0.00808524154700346,-0.00322150764553056,-0.00226819390816518,0,0.0287923357071146
43,-0.00430367578177793,-0.00755332872319346,-0.0158466897666468,-0.0029828321875774,0,0.0287923357071146
44,0.0182256463459156,0.000523445675253802,-0.00199872848438516,0.0113719525430329,0,0.0287923357071146
45,-0.000215035293538808,0.0139547419913906,0.00329133471845949,0.00463099172109932,0,0.0287923357071146
46,-0.00571736755735578,0.0103262666463921,-0.0132040475381614,-0.00802239942370723,0,0.0287923357071146
47,0.00985637981243559,-0.00975312302668843,-0.00575609259453356,-0.0077900034871003,0,0.0287923357071146
48,-0.0117991626155345,0.0103741462526871,-0.00605183011300209,-0.0221226344110617,0,0.0287923357071146
49,-0.00201872817271257,-0.00362300918156516,0.00316604938629095,0.00580710467058416,0,0.0287923357071146
50,-0.000211137096355532,-0.00531918095353814,0.00995358713429609,-0.0140642628102029,0,0.0287923357071146
51,-0.0210751727012598,-0.00588160149065823,0.00475943071131531,-0.011946396015138,0,0.0287923357071146
52,-0.000135521105502074,-0.0203522940377223,0.0134368437529877,9.93485040555924e-05,0,0.0287923357071146
53,-0.018735830013723,0.014528721242955,-0.0118539235572857,-0.0260814569741919,0,0.0287923357071146
54,0.00660065638782084,-0.0255052833624572,-0.02263881001919,0.0188108992594677,0,0.0287923357071146
55,-0.00497148859027463,0.0219657639927831,0.00196798502269234,-0.00796429209729243,0,0.0287923357071146
56,0.0214868194826268,0.00577417185734738,-0.00926311689781237,0.0161139028258785,0,0.0287923357071146
57,0.0015920294719967,0.018917451560764,0.0158291665257977,0.00576036929533285,0,0.0287923357071146
58,-0.000815179243088018,0.0180227162767749,0.00451786675073187,0.01051772107164,0,0.0287923357071146
59,-0.00623318137864182,0.00407873537883674,0.0132766615080086,0.0108965343023485,0,0.0287923357071146
60,-0.00780157410514962,0.00271369292123197,0.00986706727320727,-0.0011962331626619,0,0.0287923357071146
61,0.00730463231477238,0.00798864377271997,-0.0128087809851498,-0.00778658556109561,0,0.0287923357071146
62,0.00136629994274733,-0.0081493958962621,-0.0154374736950367,0.00285179281625511,0,0.0287923357071146
63,-0.00830516872392302,-0.0197554005523292,-0.00841869418184459,0.0111645956387903,0,0.0287923357071146
64,0.000485456777089042,0.00755420117433123,0.00399180160151154,-0.00297705042720179,0,0.0287923357071146
65,0.00810159866832867,-0.0094718491091403,0.0108794939326137,0.00149840656188642,0,0.0287923357071146
66,-0.00940274867418481,0.00834815001472047,0.00716751239303052,-0.00426026482635219,0,0.0287923357071146
67,-0.00571385427875304,0.00969571715372451,-0.0111089612146017,0.00059344398257579,0,0.0287923357071146
68,-0.00841506953478578,-0.00393719013418685,-0.000123862054749157,0.00410263768906406,0,0.0287923357071146
69,0.00976796920873417,-0.0129474933170523,-0.0146741207989243,0.0107625438327567,0,0.0287923357071146
70,0.0371457064943738,-0.00411072389335915,0.00478999115308336,0.00611358555694422,0,0.0287923357071146
71,0.00264432272266438,0.013398397296464,-0.00224199801973401,0.00499406210189214,0,0.0287923357071146
72,-0.00385163447305099,0.0106527629643735,0.0142967797865009,0.0201111549997257,0,0.0287923357071146
73,-0.0075106153663665,0.0249542934613513,0.00437590354235335,-0.0130004110840734,0,0.0287923357071146
74,0.00479898387179839,-0.00755040278415626,-0.0111470557342548,0.0103151924574891,0,0.0287923357071146
75,-0.00296195534444606,0.000204601923933937,0.00356819453271529,-0.00149593834184048,0,0.0287923357071146
76,-0.00038192953611714,0.00192898329910984,-0.00355044495932261,0.0128029290132933,0,0.0287923357071146
77,-0.00134213698714903,0.0150370918943728,0.00175098223425141,-0.00562146809053381,0,0.0287923357071146
78,0.00522203903807352,-0.0320528479209621,-0.00941578407971215,0.0203551755835945,0,0.0287923357071146
79,0.00732807812565674,0.00753245032917035,-0.00589597663641243,-0.0137011953190133,0,0.0287923357071146
80,-0.00669749415233642,-0.011425598935922,-0.00691131777277305,0.00328654648809892,0,0.0287923357071146
81,-0.0108744040913579,-0.0223475057351128,-0.010613600841806,-0.0157696131883869,0,0.0287923357071146
82,-0.0100969625550182,-0.0297314130312082,-0.0113555597343477,-0.0079980150129343,0,0.0287923357071146
83,-0.00618080522202152,-0.0101475525920751,-0.00805303134795621,-0.00919475245439464,0,0.0287923357071146
84,-0.0201950686956321,-0.010378636090185,0.0164047884884656,0.00453262703255636,0,0.0287923357071146
85,0.00472127101826171,-0.0160936343964969,0.00762567885461941,-0.0186293599911809,0,0.0287923357071146
86,-0.00552250611714488,-0.0162996483403403,0.00470071241257314,-0.0170034455863727,0,0.0287923357071146
87,-0.013376172992859,0.00692993830506007,-0.000924964729131583,-0.0171148960618228,0,0.0287923357071146
88,0.014203934248091,-0.0206674222803348,-0.00136869287335275,0.00778712388319155,0,0.0287923357071146
89,0.0215772920816681,0.0178227746565424,0.00168254702839482,-0.00781613280429937,0,0.0287923357071146
90,-0.0318775819366381,0.020240154303249,-0.018218257250257,0.00566072603987937,0,0.0287923357071146
91,0.0231475299768324,-0.0156241639859343,0.00315993848380649,0.000725505550330309,0,0.0287923357071146
92,-0.0133600279533384,0.00908993999708227,0.00851283060745333,-0.00927351173741464,0,0.0287923357071146
93,-0.000503845791516701,-0.00898133164493444,-0.0104665848761365,-0.0100515203262971,0,0.0287923357071146
94,-0.000823493685047267,-0.00381720755947559,-0.0215768443697106,-0.00624787785719818,0,0.0287923357071146
95,0.0103779014599042,-0.0183346924108723,-0.00165195721894786,0.0138567676647844,0,0.0287923357071146
96,-0.0099369681287962,0.0134053978433836,0.00358113549810804,-0.00161024982015096,0,0.0287923357071146
97,-0.00920142274610785,0.000541967401748031,-0.00460255676858316,0.0045946517280663,0,0.0287923357071146
98,-0.00390325559390778,-0.0195021705117211,-0.00126604119775905,-0.00818583833291969,0,0.0287923357071146
99,-0.000689183900657736,-0.011242949220671,0.00431487404918065,-0.00326908842756744,0,0.0287923357071146

